Predictions for the X-ray circumgalactic medium of edge-on discs and spheroids

We investigate how the X-ray circumgalactic medium (CGM) of present-day galaxies depends on galaxy morphology and azimuthal angle using mock observations generated from the EAGLE cosmological hydrodynamic simulation. By creating mock stacks of {\it eROSITA}-observed galaxies oriented to be edge-on, we make several observationally-testable predictions for galaxies in the stellar mass range $M_\star=10^{10.7-11.2}\;$M$_{\odot}$. The soft X-ray CGM of disc galaxies is between 60 and 100\% brighter along the semi-major axis compared to the semi-minor axis, between 10-30 kpc. This azimuthal dependence is a consequence of the hot ($T>10^6$ K) CGM being non-spherical: specifically it is flattened along the minor axis such that denser and more luminous gas resides in the disc plane and co-rotates with the galaxy. Outflows enrich and heat the CGM preferentially perpendicular to the disc, but we do not find an observationally-detectable signature along the semi-minor axis. Spheroidal galaxies have hotter CGMs than disc galaxies related to spheroids residing at higher halos masses, which may be measurable through hardness ratios spanning the $0.2-1.5$ keV band. While spheroids appear to have brighter CGMs than discs for the selected fixed $M_\star$ bin, this owes to spheroids having higher stellar and halo masses within that $M_\star$ bin, and obscures the fact that both simulated populations have similar total CGM luminosities at the exact same $M_\star$. Discs have brighter emission inside 20 kpc and more steeply declining profiles with radius than spheroids. We predict that the {\it eROSITA} 4-year all-sky survey should detect many of the signatures we predict here, although targeted follow-up observations of highly inclined nearby discs after the survey may be necessary to observe some of our azimuthally-dependent predictions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
